On the differentiability of the value function of switched linear systems under arbitrary and controlled switching

This paper studies the differentiability of the value function of switched linear systems under arbitrary switching and controlled switching, referred to as worst-case and optimal value functions respectively. First, we show that the value functions are Lipschitz continuous, when the cost function is Lipschitz continuous. Then, as the central contribution of this work, we show with examples that each of these functions can be non-differentiable on dense subsets of the state space, even if the cost function is smooth and Lipschitz continuous. This has implications for optimal control and reinforcement learning since it implies that the exact computation of these value functions requires templates involving functions that are non-differentiable on dense subsets.

==> cost_1.txt <==
-3.141592653589793116e+00 2.101600000000000357e+00
-3.110018858076327941e+00 2.127358065620829741e+00
-3.078445062562862766e+00 2.155458644369224519e+00
-3.046871267049397147e+00 2.185789719095353689e+00
-3.015297471535931972e+00 2.218230381238131876e+00
-2.983723676022466798e+00 2.226781197810006496e+00
-2.952149880509001623e+00 2.212007265614826412e+00
-2.920576084995536448e+00 2.199238410005291300e+00
-2.889002289482070829e+00 2.188525531385439926e+00
-2.857428493968605654e+00 2.179911334431934300e+00
-2.825854698455140479e+00 2.173430157860694045e+00
-2.794280902941675304e+00 2.169107837542701311e+00
-2.762707107428210129e+00 2.166961603514639734e+00
-2.731133311914744510e+00 2.167000011294915041e+00
-2.699559516401279335e+00 2.169222907778848963e+00
-2.667985720887814161e+00 2.173621431848998586e+00
-2.636411925374348986e+00 2.180178049698169751e+00
-2.604838129860883811e+00 2.188866624724318477e+00
-2.573264334347418192e+00 2.199652521718707732e+00
-2.541690538833953461e+00 2.212492744932017086e+00
-2.510116743320487842e+00 2.227336109468005532e+00
-2.478542947807022667e+00 2.244123445321522414e+00
-2.446969152293557492e+00 2.262787833247509983e+00
-2.415395356780092317e+00 2.283254871520739915e+00
-2.383821561266627143e+00 2.305442972522913969e+00
-2.352247765753161524e+00 2.329263687974846952e+00
-2.320673970239696349e+00 2.354622061517250398e+00
-2.289100174726231174e+00 2.381417007234634120e+00
-2.257526379212765999e+00 2.409541712613418873e+00
-2.225952583699300824e+00 2.438884064327949019e+00
-2.194378788185835205e+00 2.469327095157091811e+00
-2.162804992672370030e+00 2.500749450249894146e+00
-2.131231197158904855e+00 2.533025870881616903e+00
-2.099657401645439680e+00 2.566027693771752549e+00
-2.068083606131974506e+00 2.599623363973606160e+00
-2.036509810618508887e+00 2.633678959290898902e+00
-2.004936015105043712e+00 2.668058724130928372e+00
-1.973362219591578537e+00 2.702625610666186340e+00
-1.941788424078113362e+00 2.737241825147195051e+00
-1.910214628564647965e+00 2.771769377188816552e+00
-1.878640833051182790e+00 2.806070629840403896e+00
-1.847067037537717615e+00 2.840008848247060236e+00
-1.815493242024252218e+00 2.873448744714882430e+00
-1.783919446510787044e+00 2.906257018007389004e+00
-1.752345650997321869e+00 2.938302884723355657e+00
-1.720771855483856472e+00 2.969458600637814971e+00
-1.689198059970391297e+00 2.999599969928004484e+00
-1.657624264456925900e+00 3.028606840254357557e+00
-1.626050468943460725e+00 3.056363581722961520e+00
-1.594476673429995550e+00 3.082759547820244084e+00
-1.562902877916530153e+00 3.107689516482428971e+00
-1.531329082403064978e+00 3.131054109541544506e+00
-1.499755286889599581e+00 3.152760188875956882e+00
-1.468181491376134407e+00 3.172721227686243761e+00
-1.436607695862669232e+00 3.190857655416395655e+00
-1.405033900349203835e+00 3.168449950968272866e+00
-1.373460104835738660e+00 3.131747510323116046e+00
-1.341886309322273485e+00 3.093383791854341425e+00
-1.310312513808808088e+00 3.053511724597263388e+00
-1.278738718295342913e+00 3.012290250307922079e+00
-1.247164922781877738e+00 2.969883689874620369e+00
-1.215591127268412341e+00 2.926461088286657741e+00
-1.184017331754947167e+00 2.882195540771419928e+00
-1.152443536241481770e+00 2.837263502786027125e+00
-1.120869740728016595e+00 2.791844086614118758e+00
-1.089295945214551420e+00 2.746118347371750978e+00
-1.057722149701086245e+00 2.700268561268597267e+00
-1.026148354187620626e+00 2.654477499001501428e+00
-9.945745586741554511e-01 2.608927697176876226e+00
-9.630007631606902763e-01 2.563800730666237371e+00
-9.314269676472251014e-01 2.519276488795504143e+00
-8.998531721337599265e-01 2.475532458253382639e+00
-8.682793766202943075e-01 2.432743015577355727e+00
-8.367055811068291327e-01 2.391078732037659194e+00
-8.051317855933639578e-01 2.350705693690157361e+00
-7.735579900798987829e-01 2.311784839308610451e+00
-7.419841945664336080e-01 2.274471318835511013e+00
-7.104103990529684332e-01 2.238913874908899704e+00
-6.788366035395028142e-01 2.205254249930583832e+00
-6.472628080260376393e-01 2.173626621039340456e+00
-6.156890125125724644e-01 2.144157065241485416e+00
-5.841152169991072896e-01 2.116963056830938328e+00
-5.525414214856421147e-01 2.092152999102233846e+00
-5.209676259721764957e-01 2.069825792223186856e+00
-4.893938304587113208e-01 2.050070438989813670e+00
-4.578200349452461460e-01 2.032965690035078321e+00
-4.262462394317809711e-01 2.018579729905770836e+00
-3.946724439183157962e-01 2.006969905258900955e+00
-3.630986484048506213e-01 1.998182496261101893e+00
-3.315248528913850024e-01 1.992252532102312124e+00
-2.999510573779198275e-01 1.989203651359146230e+00
-2.683772618644546526e-01 1.989048007764595560e+00
-2.368034663509894777e-01 1.991786221759684672e+00
-2.052296708375243028e-01 1.997407378020209734e+00
-1.736558753240586839e-01 2.005889068968421896e+00
-1.420820798105935090e-01 2.017197484096208804e+00
-1.105082842971283341e-01 2.031287544743694440e+00
-7.893448878366315924e-02 2.048103083796001034e+00
-4.736069327019798436e-02 2.067577069581846061e+00
-1.578689775673236539e-02 2.089631873081446933e+00
1.578689775673280948e-02 2.114179577378563657e+00
4.736069327019798436e-02 2.141122328123117313e+00
7.893448878366315924e-02 2.170352723607335221e+00
1.105082842971283341e-01 2.201754242900459069e+00
1.420820798105939531e-01 2.234901969507784081e+00
1.736558753240591280e-01 2.219147093231864432e+00
2.052296708375243028e-01 2.205368832094333875e+00
2.368034663509894777e-01 2.193622110285759597e+00
2.683772618644546526e-01 2.183953753685019539e+00
2.999510573779198275e-01 2.176402303197610522e+00
3.315248528913854464e-01 2.170997861120295358e+00
3.630986484048506213e-01 2.167761971144517297e+00
3.946724439183157962e-01 2.166707532476927156e+00
4.262462394317809711e-01 2.167838748419357753e+00
4.578200349452461460e-01 2.171151109613236319e+00
4.893938304587117649e-01 2.176631412015206379e+00
5.209676259721769398e-01 2.184257809532316408e+00
5.525414214856421147e-01 2.193999901106959971e+00
5.841152169991072896e-01 2.205818851904404632e+00
6.156890125125724644e-01 2.219667548119835132e+00
6.472628080260376393e-01 2.235490784787801388e+00
6.788366035395032583e-01 2.253225485845405718e+00
7.104103990529684332e-01 2.272800955571986581e+00
7.419841945664336080e-01 2.294139160403004141e+00
7.735579900798987829e-01 2.317155039994716503e+00
8.051317855933639578e-01 2.341756846299663408e+00
8.367055811068295768e-01 2.367846509301291480e+00
8.682793766202943075e-01 2.395320027949812136e+00
8.998531721337599265e-01 2.424067884740893852e+00
9.314269676472255455e-01 2.453975482284556087e+00
9.630007631606902763e-01 2.484923600123983611e+00
9.945745586741558952e-01 2.516788869983241916e+00
1.026148354187620626e+00 2.549444267549406895e+00
1.057722149701086245e+00 2.582759618828744941e+00
1.089295945214551864e+00 2.616602119058430098e+00
1.120869740728016595e+00 2.650836862105288017e+00
1.152443536241482214e+00 2.685327378241218366e+00
1.184017331754946944e+00 2.719936178151555861e+00
1.215591127268412563e+00 2.754525301007819227e+00
1.247164922781878182e+00 2.788956864420031323e+00
1.278738718295342913e+00 2.823093614076378710e+00
1.310312513808808532e+00 2.856799470879161085e+00
1.341886309322273263e+00 2.889940073395984133e+00
1.373460104835738882e+00 2.922383313463853050e+00
1.405033900349204501e+00 2.953999862811053756e+00
1.436607695862669232e+00 2.984663688597583242e+00
1.468181491376134851e+00 3.014252555819021850e+00
1.499755286889599581e+00 3.042648514571114404e+00
1.531329082403065200e+00 3.069738370232690361e+00
1.562902877916529931e+00 3.095414134692624497e+00
1.594476673429995550e+00 3.119573456822127611e+00
1.626050468943461169e+00 3.142120030476369230e+00
1.657624264456925900e+00 3.162963978399016884e+00
1.689198059970391519e+00 3.182022210499351189e+00
1.720771855483856250e+00 3.186132196441461062e+00
1.752345650997321869e+00 3.150315696722488124e+00
1.783919446510787488e+00 3.112763900942173478e+00
1.815493242024252218e+00 3.073626501573829106e+00
1.847067037537717837e+00 3.033059511771783789e+00
1.878640833051182568e+00 2.991224643457189636e+00
1.910214628564648187e+00 2.948288662686862516e+00
1.941788424078113806e+00 2.904422724874865303e+00
1.973362219591578537e+00 2.859801692516822591e+00
2.004936015105044156e+00 2.814603438136709990e+00
2.036509810618508887e+00 2.769008135234811263e+00
2.068083606131974506e+00 2.723197540063280186e+00
2.099657401645440125e+00 2.677354267092414641e+00
2.131231197158904855e+00 2.631661061055806883e+00
2.162804992672370474e+00 2.586300068476224290e+00
2.194378788185835205e+00 2.541452111576151474e+00
2.225952583699300824e+00 2.497295967467353162e+00
2.257526379212766443e+00 2.454007655492881135e+00
2.289100174726231174e+00 2.411759735562329698e+00
2.320673970239696793e+00 2.370720620277420032e+00
2.352247765753161524e+00 2.331053903589970222e+00
2.383821561266627143e+00 2.292917708668411159e+00
2.415395356780091873e+00 2.256464057572459492e+00
2.446969152293557492e+00 2.221838265248587074e+00
2.478542947807023111e+00 2.189178360262023837e+00
2.510116743320487842e+00 2.158614534574406552e+00
2.541690538833953461e+00 2.130268624560425206e+00
2.573264334347418192e+00 2.104253625332301869e+00
2.604838129860883811e+00 2.080673240308121397e+00
2.636411925374349430e+00 2.059621467819589213e+00
2.667985720887814161e+00 2.041182226407110001e+00
2.699559516401279780e+00 2.025429020295864913e+00
2.731133311914744510e+00 2.012424646386412608e+00
2.762707107428210129e+00 2.002220943927819352e+00
2.794280902941675748e+00 1.994858587871209732e+00
2.825854698455140479e+00 1.990366926727475949e+00
2.857428493968606098e+00 1.988763865575508438e+00
2.889002289482070829e+00 1.990055794687294988e+00
2.920576084995536448e+00 1.994237564054426315e+00
2.952149880509002067e+00 2.001292503917536880e+00
2.983723676022466798e+00 2.011192491216857281e+00
3.015297471535932416e+00 2.023898061698980122e+00
3.046871267049397147e+00 2.039358567232948616e+00
3.078445062562862766e+00 2.057512377708567541e+00
3.110018858076328385e+00 2.078287126712095478e+00
3.141592653589793116e+00 2.101600000000000357e+00


==> cost_2.txt <==
-3.141592653589793116e+00 2.809138240000000675e+00
-3.110018858076327941e+00 2.824318344484242793e+00
-3.078445062562862766e+00 2.842985784567875651e+00
-3.046871267049397147e+00 2.865066146358874910e+00
-3.015297471535931972e+00 2.890471411058153972e+00
-2.983723676022466798e+00 2.893230190836112659e+00
-2.952149880509001623e+00 2.873930671254279368e+00
-2.920576084995536448e+00 2.857920717984198333e+00
-2.889002289482070829e+00 2.845264151395918262e+00
-2.857428493968605654e+00 2.836011424276498438e+00
-2.825854698455140479e+00 2.830199420710404201e+00
-2.794280902941675304e+00 2.827851309048726058e+00
-2.762707107428210129e+00 2.828976449553335826e+00
-2.731133311914744510e+00 2.833570357084135960e+00
-2.699559516401279335e+00 2.841614718978146215e+00
-2.667985720887814161e+00 2.853077468049147303e+00
-2.636411925374348986e+00 2.867912910416893446e+00
-2.604838129860883811e+00 2.886061907656324088e+00
-2.573264334347418192e+00 2.907452112540668487e+00
-2.541690538833953461e+00 2.931998257438719335e+00
-2.510116743320487842e+00 2.959602494216622137e+00
-2.478542947807022667e+00 2.990154784289232204e+00
-2.446969152293557492e+00 3.023533337266204324e+00
-2.415395356780092317e+00 3.059605096444208527e+00
-2.383821561266627143e+00 3.098226269209976458e+00
-2.352247765753161524e+00 3.139242900239846534e+00
-2.320673970239696349e+00 3.182491485210837023e+00
-2.289100174726231174e+00 3.227799622576843053e+00
-2.257526379212765999e+00 3.274986700811768792e+00
-2.225952583699300824e+00 3.323864618380055536e+00
-2.194378788185835205e+00 3.374238533564571707e+00
-2.162804992672370030e+00 3.425907641162858397e+00
-2.131231197158904855e+00 3.478665972955568009e+00
-2.099657401645439680e+00 3.532303218756200902e+00
-2.068083606131974506e+00 3.580941163178003261e+00
-2.036509810618508887e+00 3.594301372667300765e+00
-2.004936015105043712e+00 3.608079539541129588e+00
-1.973362219591578537e+00 3.622220739984685078e+00
-1.941788424078113362e+00 3.636668603024860502e+00
-1.910214628564647965e+00 3.651365535241485105e+00
-1.878640833051182790e+00 3.666252950351589490e+00
-1.847067037537717615e+00 3.681271502751513935e+00
-1.815493242024252218e+00 3.696361324085896793e+00
-1.783919446510787044e+00 3.711462261900494219e+00
-1.752345650997321869e+00 3.726514119427514871e+00
-1.720771855483856472e+00 3.741456895547589312e+00
-1.689198059970391297e+00 3.756231023971830396e+00
-1.657624264456925900e+00 3.770777610690545067e+00
-1.626050468943460725e+00 3.785038668742016554e+00
-1.594476673429995550e+00 3.798957349365556624e+00
-1.562902877916530153e+00 3.812478168617336571e+00
-1.531329082403064978e+00 3.825547228545661760e+00
-1.499755286889599581e+00 3.838112432044016753e+00
-1.468181491376134407e+00 3.850123690525420361e+00
-1.436607695862669232e+00 3.861533123590218164e+00
-1.405033900349203835e+00 3.833648025914283330e+00
-1.373460104835738660e+00 3.792739627974985428e+00
-1.341886309322273485e+00 3.751458154325276517e+00
-1.310312513808808088e+00 3.709968165028509013e+00
-1.278738718295342913e+00 3.668435051352569420e+00
-1.247164922781877738e+00 3.627024376471770672e+00
-1.215591127268412341e+00 3.585901215483469961e+00
-1.184017331754947167e+00 3.545229497370312455e+00
-1.152443536241481770e+00 3.505171351531217283e+00
-1.120869740728016595e+00 3.465886461486036740e+00
-1.089295945214551420e+00 3.427531428330201191e+00
-1.057722149701086245e+00 3.390259146476823915e+00
-1.026148354187620626e+00 3.354218194174708234e+00
-9.945745586741554511e-01 3.319552241231878753e+00
-9.630007631606902763e-01 3.286399476305572165e+00
-9.314269676472251014e-01 3.254892056041717385e+00
-8.998531721337599265e-01 3.225155578259778721e+00
-8.682793766202943075e-01 3.197308581283003992e+00
-8.367055811068291327e-01 3.171462071409899330e+00
-8.051317855933639578e-01 3.147719080410554149e+00
-7.735579900798987829e-01 3.126174254811792341e+00
-7.419841945664336080e-01 3.106913478608344992e+00
-7.104103990529684332e-01 3.090013530904055727e+00
-6.788366035395028142e-01 3.075541779847856816e+00
-6.472628080260376393e-01 3.063555914084556075e+00
-6.156890125125724644e-01 3.054103712790986691e+00
-5.841152169991072896e-01 3.047222855214182236e+00
-5.525414214856421147e-01 3.042940770470855316e+00
-5.209676259721764957e-01 3.041274528206888039e+00
-4.893938304587113208e-01 3.026210107426914320e+00
-4.578200349452461460e-01 2.988425694424316159e+00
-4.262462394317809711e-01 2.953474436985488616e+00
-3.946724439183157962e-01 2.921495661075079298e+00
-3.630986484048506213e-01 2.892616843474424826e+00
-3.315248528913850024e-01 2.866953103621709076e+00
-2.999510573779198275e-01 2.844606744712109503e+00
-2.683772618644546526e-01 2.825666845887253142e+00
-2.368034663509894777e-01 2.810208907139630341e+00
-2.052296708375243028e-01 2.798294548347474375e+00
-1.736558753240586839e-01 2.789971263639851706e+00
-1.420820798105935090e-01 2.785272232071136500e+00
-1.105082842971283341e-01 2.784216185359561280e+00
-7.893448878366315924e-02 2.786807333217094396e+00
-4.736069327019798436e-02 2.793035346568297328e+00
-1.578689775673236539e-02 2.802875398725045208e+00
1.578689775673280948e-02 2.816288264352990289e+00
4.736069327019798436e-02 2.833220475835247942e+00
7.893448878366315924e-02 2.853604536410007775e+00
1.105082842971283341e-01 2.877359189232417069e+00
1.420820798105939531e-01 2.904090000460633370e+00
1.736558753240591280e-01 2.883173739604230068e+00
2.052296708375243028e-01 2.865510199477804054e+00
2.368034663509894777e-01 2.851169792133668501e+00
2.683772618644546526e-01 2.840209682642069744e+00
2.999510573779198275e-01 2.832673561214446689e+00
3.315248528913854464e-01 2.828591469041433548e+00
3.630986484048506213e-01 2.827979678539860320e+00
3.946724439183157962e-01 2.830840628486128274e+00
4.262462394317809711e-01 2.837162914294527383e+00
4.578200349452461460e-01 2.846921333479265570e+00
4.893938304587117649e-01 2.860076986118968101e+00
5.209676259721769398e-01 2.876577429923171003e+00
5.525414214856421147e-01 2.896356889282681646e+00
5.841152169991072896e-01 2.919336517470445092e+00
6.156890125125724644e-01 2.945424710947729174e+00
6.472628080260376393e-01 2.974517474522699878e+00
6.788366035395032583e-01 3.006498835905765610e+00
7.104103990529684332e-01 3.041241308009133171e+00
7.419841945664336080e-01 3.078606397147747309e+00
7.735579900798987829e-01 3.118445155115737055e+00
8.051317855933639578e-01 3.160598772937661671e+00
8.367055811068295768e-01 3.204899213927664636e+00
8.682793766202943075e-01 3.251169883533000515e+00
8.998531721337599265e-01 3.299226333291724433e+00
9.314269676472255455e-01 3.348876996098361758e+00
9.630007631606902763e-01 3.399923949846585636e+00
9.945745586741558952e-01 3.452163706404799193e+00
1.026148354187620626e+00 3.505388022779503565e+00
1.057722149701086245e+00 3.559384731232969390e+00
1.089295945214551864e+00 3.587565653070794003e+00
1.120869740728016595e+00 3.601141607655744981e+00
1.152443536241482214e+00 3.615108252442069681e+00
1.184017331754946944e+00 3.629409912286714057e+00
1.215591127268412563e+00 3.643989576578334333e+00
1.247164922781878182e+00 3.658789126498306565e+00
1.278738718295342913e+00 3.673749566699394453e+00
1.310312513808808532e+00 3.688811260478507048e+00
1.341886309322273263e+00 3.703914167506085597e+00
1.373460104835738882e+00 3.718998083164478441e+00
1.405033900349204501e+00 3.734002878541201387e+00
1.436607695862669232e+00 3.748868740120419485e+00
1.468181491376134851e+00 3.763536408217170504e+00
1.499755286889599581e+00 3.777947413203850857e+00
1.531329082403065200e+00 3.792044308587303458e+00
1.562902877916529931e+00 3.805770900007387603e+00
1.594476673429995550e+00 3.819072469244185974e+00
1.626050468943461169e+00 3.831895992340878632e+00
1.657624264456925900e+00 3.844190350972787051e+00
1.689198059970391519e+00 3.855906536220015113e+00
1.720771855483856250e+00 3.853911285299102207e+00
1.752345650997321869e+00 3.813250695972218107e+00
1.783919446510787488e+00 3.772135267801231873e+00
1.815493242024252218e+00 3.730728898943509897e+00
1.847067037537717837e+00 3.689196647331338230e+00
1.878640833051182568e+00 3.647704072702591560e+00
1.910214628564648187e+00 3.606416576631046311e+00
1.941788424078113806e+00 3.565498743187194286e+00
1.973362219591578537e+00 3.525113682857860642e+00
2.004936015105044156e+00 3.485422382339947500e+00
2.036509810618508887e+00 3.446583062800249841e+00
2.068083606131974506e+00 3.408750549159460519e+00
2.099657401645440125e+00 3.372075652914628741e+00
2.131231197158904855e+00 3.336704570960292049e+00
2.162804992672370474e+00 3.302778302804766142e+00
2.194378788185835205e+00 3.270432088504752421e+00
2.225952583699300824e+00 3.239794869558788371e+00
2.257526379212766443e+00 3.210988774908625665e+00
2.289100174726231174e+00 3.184128634097432187e+00
2.320673970239696793e+00 3.159321519525556621e+00
2.352247765753161524e+00 3.136666319628526267e+00
2.383821561266627143e+00 3.116253344678739268e+00
2.415395356780091873e+00 3.098163966782227163e+00
2.446969152293557492e+00 3.082470295505568725e+00
2.478542947807023111e+00 3.069234890426007389e+00
2.510116743320487842e+00 3.058510511750625493e+00
2.541690538833953461e+00 3.050339909998679211e+00
2.573264334347418192e+00 3.044755655585491994e+00
2.604838129860883811e+00 3.041780008987224448e+00
2.636411925374349430e+00 3.041424832004082646e+00
2.667985720887814161e+00 3.006972912338511605e+00
2.699559516401279780e+00 2.970586941954504123e+00
2.731133311914744510e+00 2.937105237634378252e+00
2.762707107428210129e+00 2.906661267272975913e+00
2.794280902941675748e+00 2.879376389466501429e+00
2.825854698455140479e+00 2.855359369741555575e+00
2.857428493968606098e+00 2.834705946983843816e+00
2.889002289482070829e+00 2.817498451794890890e+00
2.920576084995536448e+00 2.803805478298115439e+00
2.952149880509002067e+00 2.793681610702531071e+00
2.983723676022466798e+00 2.787167205714079721e+00
3.015297471535932416e+00 2.784288231661961266e+00
3.046871267049397147e+00 2.785056164981256632e+00
3.078445062562862766e+00 2.789467944464492533e+00
3.110018858076328385e+00 2.797505983464510848e+00
3.141592653589793116e+00 2.809138240000000675e+00


==> cost_3.txt <==
-3.141592653589793116e+00 3.406426905664001303e+00
-3.110018858076327941e+00 3.433054862065909596e+00
-3.078445062562862766e+00 3.463921271319150286e+00
-3.046871267049397147e+00 3.498903090862178988e+00
-3.015297471535931972e+00 3.537860872900834508e+00
-2.983723676022466798e+00 3.554769205295947643e+00
-2.952149880509001623e+00 3.550159869341726449e+00
-2.920576084995536448e+00 3.549322171328600728e+00
-2.889002289482070829e+00 3.552259450566581656e+00
-2.857428493968605654e+00 3.558959998199012986e+00
-2.825854698455140479e+00 3.569397103877512301e+00
-2.794280902941675304e+00 3.583529162237256926e+00
-2.762707107428210129e+00 3.601299838748168725e+00
-2.731133311914744510e+00 3.622638294280877691e+00
-2.699559516401279335e+00 3.630092970464021462e+00
-2.667985720887814161e+00 3.624813522193333526e+00
-2.636411925374348986e+00 3.623008120504796814e+00
-2.604838129860883811e+00 3.624683962259133807e+00
-2.573264334347418192e+00 3.629834367059523892e+00
-2.541690538833953461e+00 3.638438803881628658e+00
-2.510116743320487842e+00 3.650462972916277860e+00
-2.478542947807022667e+00 3.665858942298561018e+00
-2.446969152293557492e+00 3.684565339178315746e+00
-2.415395356780092317e+00 3.706507594370300751e+00
-2.383821561266627143e+00 3.731598239608842960e+00
-2.352247765753161524e+00 3.759737256222008828e+00
-2.320673970239696349e+00 3.790812473835362795e+00
-2.289100174726231174e+00 3.824700017515986872e+00
-2.257526379212765999e+00 3.861264801574296968e+00
-2.225952583699300824e+00 3.900361068055235414e+00
-2.194378788185835205e+00 3.941832967772224805e+00
-2.162804992672370030e+00 3.985515181567750531e+00
-2.131231197158904855e+00 4.031233579324013938e+00
-2.099657401645439680e+00 4.078805914096658825e+00
-2.068083606131974506e+00 4.122378147013351146e+00
-2.036509810618508887e+00 4.131692037932436001e+00
-2.004936015105043712e+00 4.142459408983707014e+00
-1.973362219591578537e+00 4.154637338267684221e+00
-1.941788424078113362e+00 4.168177280986005151e+00
-1.910214628564647965e+00 4.183025262955227142e+00
-1.878640833051182790e+00 4.199122095763758722e+00
-1.847067037537717615e+00 4.216403612714227478e+00
-1.815493242024252218e+00 4.234800924610761186e+00
-1.783919446510787044e+00 4.254240694371527631e+00
-1.752345650997321869e+00 4.274645429371856764e+00
-1.720771855483856472e+00 4.295933790352573389e+00
-1.689198059970391297e+00 4.318020915662141412e+00
-1.657624264456925900e+00 4.340818759540110428e+00
-1.626050468943460725e+00 4.364236443093327367e+00
-1.594476673429995550e+00 4.388180616565875880e+00
-1.562902877916530153e+00 4.412555831458584876e+00
-1.531329082403064978e+00 4.437264921014738128e+00
-1.499755286889599581e+00 4.462209387555271078e+00
-1.468181491376134407e+00 4.487289795119422386e+00
-1.436607695862669232e+00 4.512406165845627370e+00
-1.405033900349203835e+00 4.498811154535488299e+00
-1.373460104835738660e+00 4.472719027190311003e+00
-1.341886309322273485e+00 4.446720946362297866e+00
-1.310312513808808088e+00 4.420920548027828190e+00
-1.278738718295342913e+00 4.395420680142876790e+00
-1.247164922781877738e+00 4.370322992660888417e+00
-1.215591127268412341e+00 4.345727532326245424e+00
-1.184017331754947167e+00 4.321732343858601944e+00
-1.152443536241481770e+00 4.298433079117865319e+00
-1.120869740728016595e+00 4.250173307164242686e+00
-1.089295945214551420e+00 4.195095169422000225e+00
-1.057722149701086245e+00 4.141217768331341809e+00
-1.026148354187620626e+00 4.088755875017247021e+00
-9.945745586741554511e-01 4.037918617975485347e+00
-9.630007631606902763e-01 3.988908649425071840e+00
-9.314269676472251014e-01 3.941921337477086951e+00
-8.998531721337599265e-01 3.897143987340072613e+00
-8.682793766202943075e-01 3.854755094666528770e+00
-8.367055811068291327e-01 3.814923634016885501e+00
-8.051317855933639578e-01 3.777808385277330316e+00
-7.735579900798987829e-01 3.743557300716618297e+00
-7.419841945664336080e-01 3.712306915204919289e+00
-7.104103990529684332e-01 3.684181801945775270e+00
-6.788366035395028142e-01 3.659294075890776377e+00
-6.472628080260376393e-01 3.637742946816467704e+00
-6.156890125125724644e-01 3.619614323845085302e+00
-5.841152169991072896e-01 3.604980472985585660e+00
-5.525414214856421147e-01 3.593899729060146431e+00
-5.209676259721764957e-01 3.586416263164448281e+00
-4.893938304587113208e-01 3.566539243462928166e+00
-4.578200349452461460e-01 3.524966040679982537e+00
-4.262462394317809711e-01 3.487264905829463135e+00
-3.946724439183157962e-01 3.453586126694021985e+00
-3.630986484048506213e-01 3.424063956766523198e+00
-3.315248528913850024e-01 3.398816080076246138e+00
-2.999510573779198275e-01 3.377943142065813920e+00
-2.683772618644546526e-01 3.361528348388940657e+00
-2.368034663509894777e-01 3.349637133228289709e+00
-2.052296708375243028e-01 3.342316898455625296e+00
-1.736558753240586839e-01 3.339596824674045283e+00
-1.420820798105935090e-01 3.341487754895543283e+00
-1.105082842971283341e-01 3.347982151317576704e+00
-7.893448878366315924e-02 3.359054125370958488e+00
-4.736069327019798436e-02 3.374659540919293654e+00
-1.578689775673236539e-02 3.394736190198559989e+00
1.578689775673280948e-02 3.419204041795507187e+00
4.736069327019798436e-02 3.447965559676340774e+00
7.893448878366315924e-02 3.480906091993972495e+00
1.105082842971283341e-01 3.517894328123905012e+00
1.420820798105939531e-01 3.558483081279332438e+00
1.736558753240591280e-01 3.551993879148257705e+00
2.052296708375243028e-01 3.549269004057209465e+00
2.368034663509894777e-01 3.550319318157606485e+00
2.683772618644546526e-01 3.555140634589348370e+00
2.999510573779198275e-01 3.563713734170867564e+00
3.315248528913854464e-01 3.576004442012425066e+00
3.630986484048506213e-01 3.591963763747243910e+00
3.946724439183157962e-01 3.611528080837431709e+00
4.262462394317809711e-01 3.634029424412930087e+00
4.578200349452461460e-01 3.627019981983572450e+00
4.893938304587117649e-01 3.623475790540406916e+00
5.209676259721769398e-01 3.623410978270166005e+00
5.525414214856421147e-01 3.626825803533573200e+00
5.841152169991072896e-01 3.633706653835433009e+00
6.156890125125724644e-01 3.644026100088033626e+00
6.472628080260376393e-01 3.657743005951536563e+00
6.788366035395032583e-01 3.674802691815495681e+00
7.104103990529684332e-01 3.695137152767816957e+00
7.419841945664336080e-01 3.718665329682296239e+00
7.735579900798987829e-01 3.745293432344065643e+00
8.051317855933639578e-01 3.774915313324910926e+00
8.367055811068295768e-01 3.807412891118044485e+00
8.682793766202943075e-01 3.842656620845641413e+00
8.998531721337599265e-01 3.880506010662718719e+00
9.314269676472255455e-01 3.920810181798837668e+00
9.630007631606902763e-01 3.963408470005142181e+00
9.945745586741558952e-01 4.008131066009191557e+00
1.026148354187620626e+00 4.054799692424517765e+00
1.057722149701086245e+00 4.103228314416595524e+00
1.089295945214551864e+00 4.126850949316983375e+00
1.120869740728016595e+00 4.136896587157296246e+00
1.152443536241482214e+00 4.148374958269896773e+00
1.184017331754946944e+00 4.161240306500497255e+00
1.215591127268412563e+00 4.175441346797173381e+00
1.247164922781878182e+00 4.190921469647606479e+00
1.278738718295342913e+00 4.207618966741224042e+00
1.310312513808808532e+00 4.225467276956617724e+00
1.341886309322273263e+00 4.244395251693695137e+00
1.373460104835738882e+00 4.264327438492882649e+00
1.405033900349204501e+00 4.285184381810750232e+00
1.436607695862669232e+00 4.306882939753117867e+00
1.468181491376134851e+00 4.329336615503037500e+00
1.499755286889599581e+00 4.352455902122475351e+00
1.531329082403065200e+00 4.376148639353225178e+00
1.562902877916529931e+00 4.400320380994727998e+00
1.594476673429995550e+00 4.424874771394333273e+00
1.626050468943461169e+00 4.449713929549197644e+00
1.657624264456925900e+00 4.474738839288670889e+00
1.689198059970391519e+00 4.499849743981799932e+00
1.720771855483856250e+00 4.511859985564245612e+00
1.752345650997321869e+00 4.485759831796729991e+00
1.783919446510787488e+00 4.459701740073868770e+00
1.815493242024252218e+00 4.433789585593070015e+00
1.847067037537717837e+00 4.408126661803088986e+00
1.878640833051182568e+00 4.382815268646037765e+00
1.910214628564648187e+00 4.357956304759809107e+00
1.941788424078113806e+00 4.333648865266506611e+00
1.973362219591578537e+00 4.309989846750224451e+00
2.004936015105044156e+00 4.278094203681062524e+00
2.036509810618508887e+00 4.222497766550967313e+00
2.068083606131974506e+00 4.167992831282101740e+00
2.099657401645440125e+00 4.114796670534762946e+00
2.131231197158904855e+00 4.063121339810093602e+00
2.162804992672370474e+00 4.013172832134648260e+00
2.194378788185835205e+00 3.965150256911770033e+00
2.225952583699300824e+00 3.919245046213092110e+00
2.257526379212766443e+00 3.875640191674158963e+00
2.289100174726231174e+00 3.834509515036080174e+00
2.320673970239696793e+00 3.796016975241086389e+00
2.352247765753161524e+00 3.760316014844085508e+00
2.383821561266627143e+00 3.727548948345633661e+00
2.415395356780091873e+00 3.697846394884587440e+00
2.446969152293557492e+00 3.671326757551899522e+00
2.478542947807023111e+00 3.648095751401169817e+00
2.510116743320487842e+00 3.628245982037430206e+00
2.541690538833953461e+00 3.611856576464035129e+00
2.573264334347418192e+00 3.598992867659220440e+00
2.604838129860883811e+00 3.589706134139683869e+00
2.636411925374349430e+00 3.584033395549376166e+00
2.667985720887814161e+00 3.545278636951145756e+00
2.699559516401279780e+00 3.505621702687153007e+00
2.731133311914744510e+00 3.469913948561236250e+00
2.762707107428210129e+00 3.438297716155746198e+00
2.794280902941675748e+00 3.410899037047262716e+00
2.825854698455140479e+00 3.387827130407758514e+00
2.857428493968606098e+00 3.369173967624943700e+00
2.889002289482070829e+00 3.355013905677333153e+00
2.920576084995536448e+00 3.345403390725520509e+00
2.952149880509002067e+00 3.340380733101222521e+00
2.983723676022466798e+00 3.339965954591062047e+00
3.015297471535932416e+00 3.344160708623850731e+00
3.046871267049397147e+00 3.352948273679535962e+00
3.078445062562862766e+00 3.366293619946089777e+00
3.110018858076328385e+00 3.384143548958608250e+00
3.141592653589793116e+00 3.406426905664000859e+00


==> cost_4.txt <==
-3.141592653589793116e+00 3.961305062582811232e+00
-3.110018858076327941e+00 3.975800073053151085e+00
-3.078445062562862766e+00 3.994943947613107671e+00
-3.046871267049397147e+00 4.018660373163077004e+00
-3.015297471535931972e+00 4.046854809073911596e+00
-2.983723676022466798e+00 4.053544749061395613e+00
-2.952149880509001623e+00 4.039302707929306457e+00
-2.920576084995536448e+00 4.029456390756541495e+00
-2.889002289482070829e+00 4.024045047851643631e+00
-2.857428493968605654e+00 4.023090250414779412e+00
-2.825854698455140479e+00 4.026595804548607660e+00
-2.794280902941675304e+00 4.034547736086042669e+00
-2.762707107428210129e+00 4.046914346295380938e+00
-2.731133311914744510e+00 4.063646338240744171e+00
-2.699559516401279335e+00 4.067310516265872700e+00
-2.667985720887814161e+00 4.059071645304054066e+00
-2.636411925374348986e+00 4.055149693518224296e+00
-2.604838129860883811e+00 4.055560294958657330e+00
-2.573264334347418192e+00 4.060301812847565195e+00
-2.541690538833953461e+00 4.069355346103780136e+00
-2.510116743320487842e+00 4.082684804688009095e+00
-2.478542947807022667e+00 4.100237053468307025e+00
-2.446969152293557492e+00 4.121942124032314858e+00
-2.415395356780092317e+00 4.147713493601863810e+00
-2.383821561266627143e+00 4.177448429938150909e+00
-2.352247765753161524e+00 4.211028400862583787e+00
-2.320673970239696349e+00 4.248319546760809473e+00
-2.289100174726231174e+00 4.289173214186405403e+00
-2.257526379212765999e+00 4.333426548437117276e+00
-2.225952583699300824e+00 4.380903142741484402e+00
-2.194378788185835205e+00 4.431413741467963519e+00
-2.162804992672370030e+00 4.484756994553405818e+00
-2.131231197158904855e+00 4.540720260143459974e+00
-2.099657401645439680e+00 4.599080452245386752e+00
-2.068083606131974506e+00 4.653940528423060385e+00
-2.036509810618508887e+00 4.674997251880444793e+00
-2.004936015105043712e+00 4.697915634372227700e+00
-1.973362219591578537e+00 4.722604316502986066e+00
-1.941788424078113362e+00 4.748964881943644301e+00
-1.910214628564647965e+00 4.776892249747825225e+00
-1.878640833051182790e+00 4.806275093235330864e+00
-1.847067037537717615e+00 4.836996283772942995e+00
-1.815493242024252218e+00 4.868933357683517649e+00
-1.783919446510787044e+00 4.897924014320933495e+00
-1.752345650997321869e+00 4.904750914670502837e+00
-1.720771855483856472e+00 4.912523608559335564e+00
-1.689198059970391297e+00 4.921211111749570932e+00
-1.657624264456925900e+00 4.930778793305131025e+00
-1.626050468943460725e+00 4.941188513640775604e+00
-1.594476673429995550e+00 4.952398776557690674e+00
-1.562902877916530153e+00 4.964364894659508032e+00
-1.531329082403064978e+00 4.977039167489366811e+00
-1.499755286889599581e+00 4.990371071677930814e+00
-1.468181491376134407e+00 5.004307462344367075e+00
-1.436607695862669232e+00 5.018792784947419428e+00
-1.405033900349203835e+00 4.995122072764987209e+00
-1.373460104835738660e+00 4.959549756497631634e+00
-1.341886309322273485e+00 4.924704789511486602e+00
-1.310312513808808088e+00 4.890726074066277462e+00
-1.278738718295342913e+00 4.857749059288987148e+00
-1.247164922781877738e+00 4.825905201233895880e+00
-1.215591127268412341e+00 4.795321438860191243e+00
-1.184017331754947167e+00 4.766119688016047462e+00
-1.152443536241481770e+00 4.738416355446281258e+00
-1.120869740728016595e+00 4.686572566117342298e+00
-1.089295945214551420e+00 4.628744748398079700e+00
-1.057722149701086245e+00 4.572962965759668208e+00
-1.026148354187620626e+00 4.519449580750563911e+00
-9.945745586741554511e-01 4.468417913420871912e+00
-9.630007631606902763e-01 4.420071390966044511e+00
-9.314269676472251014e-01 4.374602736806410874e+00
-8.998531721337599265e-01 4.332193202335090199e+00
-8.682793766202943075e-01 4.293011844396771082e+00
-8.367055811068291327e-01 4.257214851377541187e+00
-8.051317855933639578e-01 4.224944920592152542e+00
-7.735579900798987829e-01 4.196330689450684659e+00
-7.419841945664336080e-01 4.171486222672081468e+00
-7.104103990529684332e-01 4.150510557588721561e+00
-6.788366035395028142e-01 4.133487309354567429e+00
-6.472628080260376393e-01 4.120484337630628602e+00
-6.156890125125724644e-01 4.111553476076451830e+00
-5.841152169991072896e-01 4.106730325725940212e+00
-5.525414214856421147e-01 4.106034113071201475e+00
-5.209676259721764957e-01 4.109467613420104470e+00
-4.893938304587113208e-01 4.100996476707282845e+00
-4.578200349452461460e-01 4.071272606461774579e+00
-4.262462394317809711e-01 4.045817018782088326e+00
-3.946724439183157962e-01 4.024731187107780883e+00
-3.630986484048506213e-01 4.008099165749158921e+00
-3.315248528913850024e-01 3.995987254822148671e+00
-2.999510573779198275e-01 3.988443735956575864e+00
-2.683772618644546526e-01 3.985498679831430913e+00
-2.368034663509894777e-01 3.987163826304323866e+00
-2.052296708375243028e-01 3.982602889298286986e+00
-1.736558753240586839e-01 3.966315454512860939e+00
-1.420820798105935090e-01 3.954714692288742839e+00
-1.105082842971283341e-01 3.947846846667091292e+00
-7.893448878366315924e-02 3.945739294895145299e+00
-4.736069327019798436e-02 3.948400438292492876e+00
-1.578689775673236539e-02 3.955819668760939045e+00
1.578689775673280948e-02 3.967967411071503303e+00
4.736069327019798436e-02 3.984795240759950286e+00
7.893448878366315924e-02 4.006236077160919784e+00
1.105082842971283341e-01 4.032204450811123664e+00
1.420820798105939531e-01 4.062297103328135428e+00
1.736558753240591280e-01 4.045877402935996514e+00
2.052296708375243028e-01 4.033827217840285861e+00
2.368034663509894777e-01 4.026194583613561306e+00
2.683772618644546526e-01 4.023009926174784034e+00
2.999510573779198275e-01 4.024285940502681846e+00
3.315248528913854464e-01 4.030017540029842138e+00
3.630986484048506213e-01 4.040181876919259452e+00
3.946724439183157962e-01 4.054738433142517806e+00
4.262462394317809711e-01 4.073039202233336376e+00
4.578200349452461460e-01 4.062653116423628141e+00
4.893938304587117649e-01 4.056569672995450127e+00
5.209676259721769398e-01 4.054813122338803311e+00
5.525414214856421147e-01 4.057390466579868793e+00
5.841152169991072896e-01 4.064291431668470622e+00
6.156890125125724644e-01 4.075488508333457105e+00
6.472628080260376393e-01 4.090937061742724090e+00
6.788366035395032583e-01 4.110575509430750785e+00
7.104103990529684332e-01 4.134325566784367467e+00
7.419841945664336080e-01 4.162092559108193868e+00
7.735579900798987829e-01 4.193765799025737095e+00
8.051317855933639578e-01 4.229219027711757839e+00
8.367055811068295768e-01 4.268310918196964288e+00
8.682793766202943075e-01 4.310885638738785275e+00
8.998531721337599265e-01 4.356773474012401337e+00
9.314269676472255455e-01 4.405791501645811792e+00
9.630007631606902763e-01 4.457744321402063115e+00
9.945745586741558952e-01 4.512424834101928184e+00
1.026148354187620626e+00 4.569615067181962864e+00
1.057722149701086245e+00 4.629087043597100326e+00
1.089295945214551864e+00 4.664230758628743700e+00
1.120869740728016595e+00 4.686229275903545322e+00
1.152443536241482214e+00 4.710044678070221202e+00
1.184017331754946944e+00 4.735582029949792826e+00
1.215591127268412563e+00 4.762739532166624379e+00
1.247164922781878182e+00 4.791408926950572855e+00
1.278738718295342913e+00 4.821475929684237549e+00
1.310312513808808532e+00 4.852820684474958846e+00
1.341886309322273263e+00 4.885318241935557637e+00
1.373460104835738882e+00 4.901217449716499530e+00
1.405033900349204501e+00 4.908520886948233297e+00
1.436607695862669232e+00 4.916755089503858756e+00
1.468181491376134851e+00 4.925887233436593959e+00
1.499755286889599581e+00 4.935880915341925856e+00
1.531329082403065200e+00 4.946696297472264803e+00
1.562902877916529931e+00 4.958290266541887092e+00
1.594476673429995550e+00 4.970616605589139425e+00
1.626050468943461169e+00 4.983626178210808888e+00
1.657624264456925900e+00 4.997267124434237040e+00
1.689198059970391519e+00 5.011485067446382224e+00
1.720771855483856250e+00 5.013136771723475604e+00
1.752345650997321869e+00 4.977253797194479468e+00
1.783919446510787488e+00 4.942027598447229053e+00
1.815493242024252218e+00 4.907598597443077360e+00
1.847067037537717837e+00 4.874104038279327256e+00
1.878640833051182568e+00 4.841677440093999252e+00
1.910214628564648187e+00 4.810448064819381919e+00
1.941788424078113806e+00 4.780540401906050008e+00
1.973362219591578537e+00 4.752073672071403188e+00
2.004936015105044156e+00 4.716181994733136484e+00
2.036509810618508887e+00 4.657417129747977391e+00
2.068083606131974506e+00 4.600584003320935977e+00
2.099657401645440125e+00 4.545909168965210689e+00
2.131231197158904855e+00 4.493610576608696228e+00
2.162804992672370474e+00 4.443896703781638813e+00
2.194378788185835205e+00 4.396965724564048550e+00
2.225952583699300824e+00 4.353004719605674921e+00
2.257526379212766443e+00 4.312188930367674367e+00
2.289100174726231174e+00 4.274681060558731538e+00
2.320673970239696793e+00 4.240630627550353360e+00
2.352247765753161524e+00 4.210173366356760205e+00
2.383821561266627143e+00 4.183430688555312749e+00
2.415395356780091873e+00 4.160509198304346512e+00
2.446969152293557492e+00 4.141500267387720591e+00
2.478542947807023111e+00 4.126479670980093495e+00
2.510116743320487842e+00 4.115507285584842023e+00
2.541690538833953461e+00 4.108626850348758630e+00
2.573264334347418192e+00 4.105865792704982198e+00
2.604838129860883811e+00 4.107235119039199134e+00
2.636411925374349430e+00 4.112729370814967922e+00
2.667985720887814161e+00 4.085608018195844515e+00
2.699559516401279780e+00 4.058004531355249966e+00
2.731133311914744510e+00 4.034722217519869147e+00
2.762707107428210129e+00 4.015853886822214669e+00
2.794280902941675748e+00 4.001474753963226050e+00
2.825854698455140479e+00 3.991642138384410732e+00
2.857428493968606098e+00 3.986395235775738399e+00
2.889002289482070829e+00 3.985754961830116017e+00
2.920576084995536448e+00 3.989723868867307566e+00
2.952149880509002067e+00 3.973876960542811254e+00
2.983723676022466798e+00 3.959925908682091045e+00
3.015297471535932416e+00 3.950686999986650072e+00
3.046871267049397147e+00 3.946197063456661880e+00
3.078445062562862766e+00 3.946473997296200409e+00
3.110018858076328385e+00 3.951516697565745417e+00
3.141592653589793116e+00 3.961305062582811232e+00

